Plane-filling curves on all uniform grids

We describe a search for plane-filling curves traversing all edges of a grid once. The curves are given by Lindenmayer systems with only one non-constant letter. All such curves for small orders on three grids have been found. For all uniform grids we show how curves traversing all points once can be obtained from the curves found. Curves traversing all edges once are described for the four uniform grids where they exist.

==> 00-mcom-url.txt <==

http://www.ams.org/editflow/ef/status.php?p_id=84855&cr=35E163410F


MCOM 170223-Arndt - Decision
Sent:  2017-03-07 14:04:46 in reference to event 930305
From:  "Susanne C. Brenner" <mathcomp@math.lsu.edu>
To:  <Joerg.Arndt@th-nuernberg.de>

Dear Prof. Arndt,

I regret to inform you that we do not find your manuscript

    Plane-filling curves on all uniform grids
    by Arndt

suitable for publication in Mathematics of Computation.

This decision is based on the judgment of the editor(s) involved. It is
the opinion of the editor(s) that your article does not fit the scope
of this journal.

We thank you for your interest in Mathematics of Computation
and we hope that this negative decision will not prevent you from
considering our journal for your future work.

Sincerely,

Susanne C. Brenner
Managing Editor, Mathematics of Computation


==> 00-url.txt <==
http://arxiv.org/abs/1607.02433


==> abstract.txt <==

Plane-filling curves on all uniform grids

We describe a search for plane-filling curves traversing all edges of a grid once.
The curves are given by Lindenmayer systems with only one non-constant letter.
All such curves for small orders on three grids have been found.
For all uniform grids we show how curves traversing all points once can be obtained from the curves found.
Curves traversing all edges once are described for the four uniform grids where they exist.

J\"org Arndt


CSD8 @ Mons:
http://informatique.umons.ac.be/algo/csd8/participation.html#call
https://easychair.org/conferences/?conf=csd8


==> commands.txt <==

# figures/peano.pdf:
 stringsubst 3 L  L LtRtL-t-RtLtR+t+LtRtL  R RtLtR+t+LtRtL-t-RtLtR  t t  + +  - - | tail -1 | tr -d RL |./bin 4 3 0 > tmp-pic.tex && make dotex # Peano curve

# figures/hilbert.pdf:
 stringsubst 4 L  L +Rt-LtL-tR+  R -Lt+RtR+tL-  + + - - t t | tr -d LR | tail -1 | ./bin 4 3 0 > tmp-pic.tex && make dotex # Hilbert curve


# figures/hh-dragon.pdf:
stringsubst 10 -L  L L+R    R L-R + + - -  | tail -1 | ./bin 4 2 0 0 0.15 > tmp-pic.tex && make dotex # Heighway-Harter dragon

# figures/terdragon.pdf:
stringsubst 6 F  F F+F-F + + - -  | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # terdragon


# figures/gosper-flowsnake.pdf:
stringsubst 3 L   L L+R++R-L--LL-R+   R -L+RR++R+L--L-R   + +   - - | tail -1 | ./bin 6 3 0 > tmp-pic.tex && make dotex # Gosper's "flowsnake" curve

# figures/r5-dragon.pdf:
stringsubst 4 +F  F F+F+F-F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.15 > tmp-pic.tex && make dotex # R5-dragon

# figures/mandelbrot-5.pdf
stringsubst 4 L  L -RL+L+R-L  R R+L-R-RL+  + +  - -  | tail -1 | ./bin 4 3 0 > tmp-pic.tex && make dotex # Mandelbrot, The Fractal Geometry of Nature, Plate 49, p.49


# figures/r4-crab-dragon.pdf:
stringsubst 5 -F  F F+F0F-F + + - - 0 0  | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # R4-crab-dragon

# figures/r7-b-curve.pdf:
stringsubst 3 F  F F+F+F+F--F--F+F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R7-1

## figures/r7-asymm.pdf:
# stringsubst 3 +F  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R7-1

# figures/iterate-1-decomp.pdf:
 stringsubst 0 -F_0F_+F_0F_-F_-F_+F_  _ _  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 3 1 > tmp-pic.tex && make dotex # R7-1
# figures/iterate-2-decomp.pdf:
 stringsubst 1 -F_0F_+F_0F_-F_-F_+F_  _ _  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 3 1 > tmp-pic.tex && make dotex # R7-1
# figures/iterate-3-decomp.pdf:
 stringsubst 2 -F_0F_+F_0F_-F_-F_+F_  _ _  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 3 0 > tmp-pic.tex && make dotex # R7-1
# figures/iterate-4-decomp.pdf:
 stringsubst 3 -F_0F_+F_0F_-F_-F_+F_  _ _  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 3 0 > tmp-pic.tex && make dotex # R7-1
# figures/iterate-5-decomp.pdf:
 stringsubst 4 -F_0F_+F_0F_-F_-F_+F_  _ _  F F0F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 3 0 > tmp-pic.tex && make dotex # R7-1

# figures/shape-7-2.pdf:
 stringsubst 1 F  F F0F+F+F-F-F0F   0 0 + + - - | tail -1 | ./bin 3 2 1 0 0.05 > tmp-pic.tex && make dotex # all-search(a): R7-2 # dragon # symm-dr
# figures/shape-7-5.pdf:
 stringsubst 1 F  F F+F-F-F+F+F-F   0 0 + + - - | tail -1 | ./bin 3 2 1 0 0.05 > tmp-pic.tex && make dotex # all-search(a): R7-5 # dragon # symm-dr ## same = 2 P R

# figures/r9-q-2-manta.pdf:
 stringsubst 3 F  F F0F+F-F-F0F+F+F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R9-2 # symm-m
## figures/r16-q-1-manta.pdf:
# stringsubst 2 F  F F0F0F+F0F-F-F+F-F0F0F+F+F-F+F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R16-1 # symm-m


# figures/r13-t-15-tile-plus-it1.pdf:
 stringsubst 1 _F+_F+_F  _ _  F F+F0F0F-F-F+F0F+F+F-F0F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.10 > tmp-pic.tex && make dotex # all-search(a): R13-15
# figures/r13-t-15-tile-minus-it1.pdf:
 stringsubst 1 _F-_F-_F  _ _  F F+F0F0F-F-F+F0F+F+F-F0F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.10 > tmp-pic.tex && make dotex # all-search(a): R13-15

# figures/r13-q-3-tile-plus-it1.pdf:
 stringsubst 1 _F+_F+_F+_F  _ _ F F+F-F-F+F+F+F-F+F-F-F-F+F   + + - - | tail -1 | ./bin 4 2 0 0 0.10 > tmp-pic.tex && make dotex # all-search(a): R13-3
# figures/r13-q-3-tile-minus-it1.pdf:
 stringsubst 1 _F-_F-_F-_F  _ _ F F+F-F-F+F+F+F-F+F-F-F-F+F   + + - - | tail -1 | ./bin 4 2 0 0 0.10 > tmp-pic.tex && make dotex # all-search(a): R13-3

### same shape tile with different shapes:
### see c3/search-r25-curves.txt : 247/248 or 260/261 or 361/368/388/389
# figures/r25-t-247-tile-minus.pdf
 stringsubst 2 _F-_F-_F _ _  F F0F+F0F+F-F0F+F-F-F0F-F+F0F0F+F+F-F0F-F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 2 0 > tmp-pic.tex && make dotex # all-search(a): R25-247
# figures/r25-t-248-tile-minus.pdf
 stringsubst 2 _F-_F-_F _ _  F F0F+F0F+F-F0F+F-F-F0F-F+F0F-F+F+F0F0F-F+F0F-F-F+F   0 0 + + - - | tail -1 | ./bin 3 2 0 > tmp-pic.tex && make dotex # all-search(a): R25-248


# figures/r13-t-15-decomp.pdf
 stringsubst 3 F_+F_0F_0F_-F_-F_+F_0F_+F_+F_-F_0F_-F_  _ _  F F+F0F0F-F-F+F0F+F+F-F0F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # all-search(a): R13-15

# figures/r13-t-15-tile-plus.pdf
 stringsubst 3 _F+_F+_F  _ _  F F+F0F0F-F-F+F0F+F+F-F0F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # all-search(a): R13-15
# figures/r13-t-15-tile-minus.pdf
 stringsubst 3 _F-_F-_F  _ _  F F+F0F0F-F-F+F0F+F+F-F0F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # all-search(a): R13-15

# figures/r13-t-15-plus-tiling-by-border.pdf:
 stringsubst 4 [A-[A-[A-[A-[A-[A]B]B]B]B]B]B  A F  B ++F+F[+F+F]-F+F+F+F+F  F F+F+F+F-F-F-F  [ [ ] ] + + - - | tail -1 | ./bin 6 3 0 > tmp-pic.tex && make dotex # R13-t-15 tile-plus, tiling by border


# figures/terdragon-tile.pdf:
stringsubst 7 _F+_F+_F  F F+F-F  _ _  + +  - - | tail -1 | ./bin 3 2 0 > tmp-pic.tex && make dotex # terdragon tile
stringsubst 7 +++_F++++_F++++_F  F F++++F----F  _ _  + +  - - | tail -1 | ./bin 12 2 0 > tmp-pic.tex && make dotex # terdragon tile

# figures/terdragon-tiling.pdf:
stringsubst 10 [[X]++X]++++X  X A+A+B  A L+R  B L  [ [ ] ]  L L+R R L-R + + - - | tail -1 | ./bin 6 3 0 > tmp-pic.tex && make dotex # terdragon tiling by border

# figures/tri-hex-grid.pdf:
# stringsubst 1 F+F+F+F+F+F  F F+F+F+F+F--F--F+F+F--F+F--F--F+F+F+F--F+F+F--F+F+F+F+F--F   + + - - | tail -1 | ./bin 6 3 0 > tmp-pic.tex && make dotex # all-search(a): R25-3
 stringsubst 3 F+F+F+F+F+F  F F+F+F+F--F--F+F   + + - - | tail -1 | ./bin 6 3 0 > tmp-pic.tex && make dotex # all-search(a): R7-1

# figures/r19-b-1-curve.pdf:
 stringsubst 2 +F_+F_+F_+F_+F_--F_+F_+F_+F_--F_+F_+F_--F_--F_+F_+F_--F_+F_--F_  _ _ F F+F+F+F+F--F+F+F+F--F+F+F--F--F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R19-1

# figures/r19-b-1-tile-plus-it1.pdf:
stringsubst 1 F_+F_+F_+F_+F_+F  _ _ F F+F+F+F+F--F+F+F+F--F+F+F--F--F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R19-1
# figures/r19-b-1-tile-minus-it1.pdf:
 stringsubst 1 _F--_F--_F  _ _ F F+F+F+F+F--F+F+F+F--F+F+F--F--F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R19-1

# figures/r19-b-1-tile-plus.pdf:
 stringsubst 3 F_+F_+F_+F_+F_+F  _ _ F F+F+F+F+F--F+F+F+F--F+F+F--F--F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R19-1
# figures/r19-b-1-tile-minus.pdf:
 stringsubst 3 _F--_F--_F  _ _ F F+F+F+F+F--F+F+F+F--F+F+F--F--F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R19-1

# figures/r25-b-11-decomp.pdf:
 stringsubst 2 F_+F_+F_--F_+F_+F_--F_--F_+F_+F_--F_+F_--F_+F_+F_+F_--F_+F_+F_+F_+F_+F_--F_+F_--F_  _ _  F F+F+F--F+F+F--F--F+F+F--F+F--F+F+F+F--F+F+F+F+F+F--F+F--F   + + - - | tail -1 | ./bin 6 2 0 0 0.15 > tmp-pic.tex && make dotex # all-search(a): R25-11




### Kronecker:

# figures/kronecker-3-4.pdf
#stringsubst 6 +F  F G+G-G  G F+F0F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3 x 4
stringsubst 4 +F_+F_0F_-F_+F_+F_0F_-F_-F_+F_0F_-F_  _ _  F G+G-G  G F+F0F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3 x 4 decomp
# (F+F0F-F)+(F+F0F-F)-(F+F0F-F)

# figures/kronecker-4-3.pdf
#stringsubst 6 +F  F G+G0G-G  G F+F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x 3
stringsubst 4 +F_+F_-F_+F_+F_-F_0F_+F_-F_-F_+F_-F_  _ _   F G+G0G-G  G F+F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x 3 decomp
# (F+F-F)+(F+F-F)0(F+F-F)-(F+F-F)

# figures/kronecker-3m-4.pdf
#stringsubst 6 +F  F G-G+G  G F+F0F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3m x 4
stringsubst 4 F_+F_0F_-F_-F_+F_0F_-F_+F_+F_0F_-F_  _ _  F G-G+G  G F+F0F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3m x 4
# (F+F0F-F)-(F+F0F-F)+(F+F0F-F)

# figures/kronecker-4-3m.pdf
#stringsubst 6 +F  F G+G0G-G  G F-F+F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x 3m
stringsubst 4 +F_-F_+F_+F_-F_+F_0F_-F_+F_-F_-F_+F_  _ _   F G+G0G-G  G F-F+F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x 3m
# (F-F+F)+(F-F+F)0(F-F+F)-(F-F+F)

# figures/kronecker-3-m3.pdf
stringsubst 6 F  F F+F-F  + - - + | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3 x 3m


# figures/terdragon-div-2.pdf
### F+F-F  -->  XY+XY-XY  -->
stringsubst 8 +_X_Y  _ _  X XY+X  Y Y-XY  + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # terdragon div 2
## rnd==0.5 ==> hex perfect

# figures/terdragon-div-3.pdf
### F+F-F  -->  XYZ+XYZ-XYZ  -->
stringsubst 8 +_X_Y_Z  _ _  X XYZ+  Y XYZ  Z -XYZ  + + - - | tail -1 | ./bin 3 2 0 0 0.5 > tmp-pic.tex && make dotex # terdragon div 3

# figures/terdragon-div-4.pdf
### F+F-F  -->  XYZU+XYZU-XYZU  -->
stringsubst 8 +_X_Y_Z_U  _ _  X XYZ  Y U+XY  Z ZU-X  U YZU  + + - - | tail -1 | ./bin 3 2 0 0 0.5 > tmp-pic.tex && make dotex # terdragon div 4

# figures/terdragon-div-5.pdf
### F+F-F  -->  XYZUV+XYZUV-XYZUV  -->
stringsubst 8 +_X_Y_Z_U_V  _ _  X XYZ  Y UV+X  Z YZU  U V-XY  V ZUV  + + - - | tail -1 | ./bin 3 2 0 0 0.5 > tmp-pic.tex && make dotex # terdragon div 5


### every point once:

# figures/r09-q-rnd00.pdf
# figures/r09-q-rnd01.pdf
# figures/r09-q-rnd02.pdf
# figures/r09-q-rnd03.pdf
# figures/r09-q-rnd04.pdf
# figures/r09-q-rnd05.pdf
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.0 > tmp-pic.tex && make dotex
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.1 > tmp-pic.tex && make dotex
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.2 > tmp-pic.tex && make dotex
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.3 > tmp-pic.tex && make dotex
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.4 > tmp-pic.tex && make dotex
 stringsubst 2 F  F F+F-F-F-F+F+F+F-F + + - -  | tail -1 | ./bin 4 2 0 0 0.5 > tmp-pic.tex && make dotex
 # R9-p Peano curve, Sagan p.43

# figures/r21-t-1745-hex.pdf
stringsubst 2 _F+_F+_F  _ _  F F+F-F+F-F+F+F-F-F+F+F-F+F-F-F+F-F-F+F+F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 > tmp-pic.tex && make dotex # all-search(a): R21-1745 ## same = 205 R


# figures/r07-t-nohex.pdf:
 stringsubst 3 F  F F0F+F+F-F-F0F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # all-search(a): R7-2 # dragon # symm-dr
# figures/r07-t-hex.pdf:
 stringsubst 3 F  F F+F-F-F+F+F-F   0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.33 > tmp-pic.tex && make dotex # all-search(a): R7-5 # dragon # symm-dr ## same = 2 P R

# figures/r07-t-notrihex.pdf:
stringsubst 3 F  F F0F+F+F-F-F0F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.5 > tmp-pic.tex && make dotex # all-search(a): R7-2 # dragon # symm-dr
# figures/r07-t-trihex.pdf:
stringsubst 3 F  F F+F-F-F+F+F-F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.5 > tmp-pic.tex && make dotex # all-search(a): R7-5 # dragon # symm-dr ## same = 2 P R


###########
# ./tmp-x.pdf:
stringsubst 2 F F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/pX/g; s/F/Y/g; s/+/--/g; s/p/+/g;  s/X/t+t+t++++t+t--t--t/g; s/Y/t--t+t++++t+t--t--t/g;' | ./bin 12 3 0 > tmp-pic.tex && make dotex # R07-b-1 for 3.4.3.6 cover
stringsubst 2 F F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/pX/g; s/F/Y/g; s/+/--/g; s/p/+/g;  s/X/t+t+t++++t+t--t--t/g; s/Y/t--t+t++++t+t--t--t/g;' | ./bin 12 3 0 > tmp-pic.tex && make dotex # R07-b-1 for 3.4.3.6 cover

# ./tmp-x-m.pdf:
stringsubst 1 F F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/pX/g; s/F/Y/g; s/+/--/g; s/p/+/g;  s/X/t+t+t++++t+t--t--t/g; s/Y/t--t+t++++t+t--t--t/g;' | ./bin 12 3 1 > tmp-pic.tex && make dotex # R07-b-1 for 3.4.3.6 cover, marked

stringsubst 2 F+F+F+F+F+F _ _ F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/pX/g; s/F/Y/g; s/+/--/g; s/p/+/g;  s/X/t[---z][++++z]+t[+++z]+t[+z]++++t[---z]+t[+z]--t[+z]--t[+z]/g; s/Y/t[+z]--t[+++z]+t[+z]++++t[---z]+t[+z]--t[+z]--t[+z]/g;' | ./bin 12 3 0 > tmp-pic.tex && make dotex # 3.4.3.6 grid from R07-b-1

stringsubst 2 F _ _ F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/pX/g; s/F/Y/g; s/+/--/g; s/p/+/g;  s/X/t[---z][++++z]+t[+++z]+t[+z]++++t[---z]+t[+z]--t[+z]--t[+z]/g; s/Y/t[+z]--t[+++z]+t[+z]++++t[---z]+t[+z]--t[+z]--t[+z]/g; s/t/tt/g;' | ./bin 12 3 0 > tmp-pic.tex && make dotex # curve an partly 3.4.3.6 grid from R07-b-1


# ./tmp-y.pdf:
stringsubst 2 F F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/+X/g; s/F/Y/g;  s/Y/t+t+t+t+t+t--t--t--t--t+t+t+t+t/g; s/X/t+t+t+t+t+t--t--t--t--t+t+t--t--t/g;' | ./bin 12 3 0 > tmp-pic.tex && make dotex # R07-b-1 for 4.6.12 cover
# ./tmp-y-m.pdf:
stringsubst 1 F F F+F--F--F+F+F+F - - + + | tail -1 | sed 's/--F/+X/g; s/F/Y/g;  s/Y/t+t+t+t+t+t--t--t--t--t+t+t+t+t/g; s/X/t+t+t+t+t+t--t--t--t--t+t+t--t--t/g;' | ./bin 12 3 1 > tmp-pic.tex && make dotex # R07-b-1 for 4.6.12 cover, marked


############################# test ##########################

## what grid?:
stringsubst 3 F F F+F-F-F+F+F-F 0 0 + + - - | tail -1 | sed 's/+F+/p/g; s/-F-/m/g; s/+//g; s/-//g; s/p/+/g; s/m/-/g;' | ./bin 3 3 0 > tmp-pic.tex && make dotex
### hexagons with rows of triangles between!

stringsubst 3 F F F+F-F-F+F+F-F 0 0 + + - - | tail -1 | sed 's/+F+/p/g; s/-F-/m/g; s/+//g; s/-//g; s/p/+F/g; s/m/-F/g;' | ./bin 3 3 0 > tmp-pic.tex && make dotex

### osc. signs:
stringsubst 6 +F  F G+G0G-G  G F-F0F+F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x rev(4) == R16-44
stringsubst 6 +_F+_F+_F  _ _ F G+G0G-G  G F-F0F+F  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 4 x rev(4)  tile
stringsubst 6 +F  F G+G-G  G F-F+F  + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex # Kronecker 3 x rev(3)
stringsubst 2 _F+_F+_F  F F-F0F+F+F-F0F+F0F-F0F+F-F-F0F+F _ _  0 0 + + - - | tail -1 | ./bin 3 2 0 0 0.15 > tmp-pic.tex && make dotex
## not homeomorphic to a disc?


#### L-systems for edges:

## terdragon:
stringsubst 3 1 1 121 2 232 3 313 | tail -1 | ./bin 3 3 1 1 > tmp-pic.tex && make dotex #
## Gosper's snowflake:
 stringsubst 2 1 1 1243116 2 1224532 3 3465332 4 3446154 5 5621554 6 5662316 | tail -1 | ./bin 6 3 4 1 > tmp-pic.tex && make dotex #

## crab:
stringsubst 1 1  1 1221  2 2332  3 3113 | tail -1 | ./bin 3 3 1 1 > tmp-pic.tex && make dotex #
stringsubst 3 1  1 1221  2 2332  3 3113 | tail -1 | ./bin 3 3 1 1 > tmp-pic.tex && make dotex #




### end of file


==> dekking-vs-arndt.txt <==


xxx terminology: Dekking (edges) $\leftrightarrow$ Arndt (turns)
\begin{verbatim}
Dekking : Arndt
p.20:
  \tau : reversal of the L-system
  \pi : swap + and - (sign changes)
p.21:
  \overbar : (LR-)reverse, reversal of the L-system with sign changes
p.22:
  convolution operation * : product of L-systems (curves)
  a=1, b=i, c=-1, d=-i : up, right, down, left
p.23:
  string symmetric : dragon
  morphism palindromic : dragon
  self-avoiding
  : no double edge (== non-self-crossing because no non-turns)
  simple curve : non-self-crossing curve
p.24:
  \Theta-loop : tile
  Thm 1: folding string S self-avoiding iff \Theta-loop a simple curve
  anti-\Theta-loop : tile (other sign for turns than above)
p.25:
  grid points : (same)
  plane-filling : grid-filling
  maximally simple : self-avoiding and grid-filling
p.26:
  Lemma 5: S and T maximally simple folding strings ==> S * T maximally simple
  :  product of grid-filling curves is grid-filling
  loop word : curve ends where it starts
  square words : tile axioms
p.27:
  Thm 2: self-avoiding folding string S is plane-filling iff
   \Theta-loop is maximally simple
  : \ref{tile-sa}
p.28:
  Thm 3: S and T self-avoiding plane filling folding strings ==> S * T is a SA PF FS
    : Kronecker product
  Thm 4: curves exist for all numbers of the forms x^2 + y^2
p.29:
  dragon exist for all numbers of the forms x^2 + y^2
  perfect : carousel (Knuth) fills grid
  Thm 5: perfect iff not traversing a certain edge
p.34:
  internal points from second generation on
  \tau_S  :  tile (in the limit)
p.35:
  Thm 1 for triangular grid
  example same shape, different curve
     (one is asymmetric, first is of a family)
p.36:
  Proof of Thm 4 fails for triangular grid
    (but a sparse family is given)
\end{verbatim}



==> handl-feedback-2016.06.13.txt <==

Allerbesten Dank!
Meine Kommentare inlined.

Mit besten Gruessen,  Joerg Arndt


> hier noch einmal ein bisschen Feedback zum Paper (Ich hatte den Stand vom 09. März 2016).
> Es sind- wie zu erwarten war- nur ein paar Kleinigkeiten.
> 
> Mit besten Grüßen, Julia Handl


> Sect. 1.2 p.6, second paragraph
> "Here the constant letter 0 stands for "no turn"."
> --> Kann theoretisch weggelassen werden, da es beispielsweise auf p.3 erst erwähnt wurde.

Left in.

> Sect. 1.3 p.6
> Hier würde ich Peano curve und Hilbert curve auch als kursiv gestellt Begriffe am Rand aufführen. Bei anderen bekannten Kurven, wie der crab, wurde es auch so gemacht.

Done (only as marginpar)

> Sect. 1.3 p.7
> "E-Curve" am Rand ist blau eingefärbt und sieht dadurch aus wie ein Link

Tex-bug, workaround resolves it.

> Sect. 1.4 "L-systems for the Hilbert curve" p.9, 1st& 2nd paragraph
> "...(again only t corresponds to an edge). Again, the...."
> --> würde das erste "again" einfach weglassen.

Done.

> Sect. 2.1.1 p.11, second to last paragraph
> "The proof for [10, Theorem 2, p. 27] can be modified to show this [Dekking, personal communication, March 2016]."
> --> The proof for Theorem 2 in [10, p. 27] can be modified to show this [Dekking, personal communication, March 2016].

Done.

> Sect. 3.1 p.19, first paragraph
> "Choosing (2 Pi/6 = 60^N) for the acute angle of the lozenges leads to the rendering in the lower left, an apparent arrangement of cubes."
> --> Feedback von Bridges (Review 1, letzter Punkt) war damals
> "I’d suggest dropping the “2 Pi / 12 =” -> degrees only!
> Solche Angaben kommen dann weiter hinten noch weiter vor, sie werden dann nicht mehr hier aufgeführt. Sie finden sie ja selbst am schnellsten.

Alle 2\pi/k= sind nun raus, bei einigen fehlte der Faktor 2


> Sect. 3.2 p.19, second paragraph last sentence
> "An example of a curve that is not perfect is shown in Figure 3.2-B, called \alternate dragon curve" in [7, Figure 10, p. 590]."
> --> Das muss Figure 3.2-C sein! "An example of a curve that is not perfect is shown in Figure 3.2-C, called \alternate dragon curve" in [7, Figure 10, p. 590]."

Ouch, done!


> Sect. 3.2. p.20, Figure 3.2-B
> "Figure 3.2-B: Three tiles of the terdragon in the tiling of the plane (left). The six curves meeting at the center give an arrangement with 6-fold symmetry (right)."
> --> Ich würde im Bild auf der rechten Seite dann die äußeren drei Tiles, die sich nicht mit in der Mitte treffen, weglassen.

Gelassen, sonst muesste ich mehr aendern.


> Sect. 4.0 p.30, Figure 4.0-B
> "Figure 4.0-B: The grids (4.6.12) = (3.12^2), (3.3.3.3.6) = (3^4.6), and (3.12.12)."
> -->
> "Figure 4.0-B: The grids (4.6.12), (3.3.3.3.6) = (3^4.6), and (3.12.12) = (3.12^2)."

Ouch, done!


> Sect. 4.1 p.33, Figure 4.2-F
> "Figure 4.1-F: The (3.12.12)-PC curve from the second iterate."
> -->
> "Figure 4.1-F: The (3.12.12)-PC curve from the second iterate of R7-5."

Done.


> Sect. 4.1 p.35, Figure 4.1-K
> "Figure 4.1-K: Two (3^4.6)-PC curves from the second iterate."
> -->
> "Figure 4.1-K: Two (3^4.6)-PC curves from the second iterate of R7-5."

Done.


> Sect. 4.1 p.35
> "Curves that are (34:6)-PC are obtained by replacing all + by F++, all - by -F-, and
> using turns by 60^N. Figure 4.1-K (left) shows the curve from the second iterate. For
> the curve for the other enantiomer of the grid, change the ^Lrst replacement to ++F.
> Replacing all + by +T+ and all - by -T-, then all F by -T+, drawing edges for T using
> turns by 60^N gives the curve shown on the right of Figure 4.1-K. Change the second
> replacement to +T- for the other enantiomer."
> --> Hier klingt es, als gäbe es nicht zwei, sondern drei enantiomer für das Gitter?

Es gibt je zwei fuer diese Kurven.
Habe es so gelassen.


> Sect. 4.1 p.36, Figure 4.1-L & Figure 4.1-M
> --> Vielleicht könnte man die ID der Kurve noch hinzufügen.

Done.


> Sect. 4.1 p.37
> "The curve for e = 1/3 is almost a (4.8.8)-PC curve: for all edges to be of equal length, the remaining edges must have the length of the edges shortening the corners, so we must have ... 0.292893..."
> --> Vielleicht könnte man hier schon einen Hinweis auf Figure 4.1-P geben, der kommt sonst erst auf der nächsten Seite

Ist jetzt auf Seite 37, wahrscheinlich von fruehen Aenderungen.


> Sect. 4.1 p.38, first sentence
> "The curves can again be obtained by a post-processing steps."
> -->
> "The curves can again be obtained by a post-processing step." Oder ".. by post-processing steps."

Done.


> Sect. 4.2 p.44, Figure 4.2-E
> "Figure 4.2-E: Third iterate of the terdragon (left), the corresponding curve on (3.4.6.4) omitting the edges of some triangle (middle), and the completed curve (right)."
> --> s fehlt:
> "Figure 4.2-E: Third iterate of the terdragon (left), the corresponding curve on (3.4.6.4) omitting the edges of some triangles (middle), and the completed curve (right)."

Done.
Caption nun leider drei Zeilen mit "(right)." allein auf letzter Zeile.


> Sect. 4.2 p.45, last paragraph
> "The conversion is surprisingly easy. Let k ... denote an edge from 0 to the sixth roots of unity, k standing for exp(...), as shown in Figure 1.4-A."
> --> "exp()" sollte wahrscheinlich nicht dargestellt werden, sondern die Formatierung verändern?

Doch "exp(x)" is "e^x", nur besser lesbar.

> Sect. 6  p.51
> Vielleicht "Triangular grid" als 6.1 aufführen usw.?

Done, subsections nun im TOC sichtbar,
es passt aber noch auf die erste Seite.




==> ispell-words.txt <==
affine
alternatingly
Arndt
Bader
Benoit
colorization
Dekking
Dekking's
dodecagons
enantiomer
enantiomers
flowsnake
Gosper
Gosper's
Harter
Heighway
Helmberg
Hilbert
Hochschule
Kronecker
Lindenmayer
Mandelbrot
Peano
Technische
terdragon
tilings
unsymmetric
Ventrella
Ventrella's


==> maps.txt <==


EC: From / To  (3^6)-EC  (4^4)-EC  (3.6.3.6)-EC  (3.4.6.4)-EC
(3^6)-EC        Id        ___        Yes(2)        Yes
(4^4)-EC        ___       Id         Yes
(3.6.3.6)-EC    Yes       Yes        Id
(3.4.6.4)-EC                                       Id


PC: From / To


==> thanks.txt <==
#Michael Barnsley,
Michael Beeler, *
Michel Dekking, *
Brian Galebach, *
Bill Gosper, *
#Charles Greathouse,
Julia Handl, *
#Helmuth Herold,
#Donald Knuth,
Michael Lontke, *
Tarkan Nein, *
Edith Parzefall, *
Andreas Pazureck, *
James Propp, *
#Kevin Ryde,
Jeffrey Shallit, *
#Neil Sloane,
Marcus Veitenthal,
#Jeffrey Ventrella,
#Andrew Vince,
Allan Wechsler, *

